Tiny Machine-Learning Operations within Cyber-Physical Systems: a Field Study

Machine-Learning Operations (MLOps) is maturing into a software-engineering discipline, yet its tiny-scale variant (TinyMLOps)-targeting the resource-constrained microcontrollers embedded in cyber-physical systems (CPS)-remains poorly understood in industrial practice. Opaque models, noisy heterogeneous data, and tight memory budgets hinder adoption in safety-critical settings, where most decisions still rely on human experts. We report a field study of an end-to-end, knowledge-centered TinyMLOps pipeline that fuses domain physics, expert speculation, and sensor streams to deliver explainable, low-footprint models deployable on-device. The pipeline spans automated collection and cleaning of heterogeneous time series, knowledge-driven feature construction, interpretable regularized models, and rolling temporal cross-validation under concept drift. We evaluate it on 4.4 GB of data from two offshore-wind cable-trenching campaigns. The classifier anticipates harmful load peaks up to three minutes ahead at 0.84 AUC within a 32 kB footprint on an ARM Cortex-M4; an ablation shows that injecting prior knowledge halves false alarms and surfaces actionable operational rules. Replaying recommendations in operational dashboards indicates an 11% reduction in non-productive time. We distill engineering lessons and validity threats for trustworthy TinyMLOps in CPS, and release code and an annotated dataset to support reproducibility.

==> Data/Kaskasi_intervals.csv <==
"Cable","Start (UTC)","End (UTC)","Duration (h)"
"K29-K38","2022-10-16 23:42:00","2022-10-17 01:04:00","01:22:00"
"K16-K22","2022-10-14 23:29:00","2022-10-15 00:42:00","01:13:00"
"K11-K10","2022-05-14 08:32:00","2022-05-14 17:25:00","08:53:00"
"K18-K17","2022-05-15 11:45:00","2022-05-15 15:58:00","04:13:00"
"K19-K11","2022-05-15 17:47:00","2022-05-15 22:07:00","04:20:00"
"K21-K18","2022-05-16 07:43:00","2022-05-16 16:16:00","08:33:00"
"K20-K19","2022-05-16 21:16:00","2022-05-16 23:59:00","02:43:00"
"K13-K05","2022-05-17 01:40:00","2022-05-17 04:58:00","03:18:00"
"OSS-K12","2022-05-31 04:59:00","2022-05-31 12:53:00","07:54:00"
"OSS-K29","2022-06-05 21:36:00","2022-06-06 00:25:00","02:49:00"
"OSS-K28","2022-06-06 02:22:00","2022-06-06 03:17:00","00:55:00"
"OSS-K21","2022-06-06 05:02:00","2022-06-06 10:43:00","05:41:00"
"OSS-K20","2022-06-06 13:54:00","2022-06-06 19:56:00","06:02:00"
"OSS-K14","2022-06-06 22:27:00","2022-06-07 00:30:00","02:03:00"
"K27-K28","2022-06-08 20:20:00","2022-06-08 23:06:00","02:46:00"
"K05-K06","2022-06-10 21:00:00","2022-06-11 00:07:00","03:07:00"
"K06-K07","2022-06-11 01:20:00","2022-06-11 04:58:00","03:38:00"
"K07-K14","2022-06-11 05:43:00","2022-06-11 07:57:00","02:14:00"
"K27-K25","2022-06-12 10:50:00","2022-06-12 16:09:00","05:19:00"
"K10-K09","2022-06-16 06:28:00","2022-06-16 09:06:00","02:38:00"
"K09-K01","2022-06-17 07:04:00","2022-06-17 09:11:00","02:07:00"
"K17-K16","2022-06-17 21:23:00","2022-06-17 23:27:00","02:04:00"
"OSS-K13","2022-06-25 13:16:00","2022-06-25 17:05:00","03:49:00"
"K01-K02","2022-09-25 14:54:00","2022-09-25 16:50:00","01:56:00"
"K02-K03","2022-09-25 18:45:00","2022-09-25 21:20:00","02:35:00"
"K03-K04","2022-09-25 23:21:00","2022-09-26 01:25:00","02:04:00"
"K12-K04","2022-09-26 20:51:00","2022-09-26 23:07:00","02:16:00"
"K14-K08","2022-09-27 07:23:00","2022-09-27 11:53:00","04:30:00"
"K08-K15","2022-09-27 13:41:00","2022-09-27 15:15:00","01:34:00"
"K15-K30","2022-09-27 16:14:00","2022-09-27 17:43:00","01:29:00"
"K25-K33","2022-09-30 11:44:00","2022-09-30 14:05:00","02:21:00"
"K36-K35","2022-10-04 18:42:00","2022-10-04 21:27:00","02:45:00"
"K37-K36","2022-10-08 03:46:00","2022-10-08 08:16:00","04:30:00"
"K35-K34","2022-10-08 12:24:00","2022-10-08 14:46:00","02:22:00"
"K24-K23","2022-10-10 20:02:00","2022-10-10 23:03:00","03:01:00"
"K33-K34","2022-10-11 03:04:00","2022-10-11 05:11:00","02:07:00"
"K31-K22","2022-10-15 01:50:00","2022-10-15 03:11:00","01:21:00"
"K32-K31","2022-10-15 04:26:00","2022-10-15 06:28:00","02:02:00"
"K23-K32","2022-10-15 07:49:00","2022-10-15 09:34:00","01:45:00"
"OSS-K26 (2)","2022-10-15 13:14:00","2022-10-15 18:51:00","05:37:00"
"K26-K24","2022-10-15 20:01:00","2022-10-16 00:11:00","04:10:00"
"K38-K37","2022-10-16 20:37:00","2022-10-16 22:34:00","01:57:00"

==> Data/kaskasiCableDuration.csv <==
Cycle,Start UTC,End UTC,Duration
K11-K10,2022-05-14 08:32:00,2022-05-14 17:25:00,08:53:00
K18-K17,2022-05-15 11:45:00,2022-05-15 15:58:00,04:13:00
K19-K11,2022-05-15 17:47:00,2022-05-15 22:07:00,04:20:00
K21-K18,2022-05-16 07:43:00,2022-05-16 16:16:00,08:33:00
K20-K19,2022-05-16 21:16:00,2022-05-16 23:59:00,02:43:00
K13-K05,2022-05-17 01:40:00,2022-05-17 04:58:00,03:18:00
OSS-K12,2022-05-31 04:59:00,2022-05-31 12:53:00,07:54:00
OSS-K29,2022-06-05 21:36:00,2022-06-06 00:25:00,02:49:00
OSS-K28,2022-06-06 02:22:00,2022-06-06 03:17:00,00:55:00
OSS-K21,2022-06-06 05:02:00,2022-06-06 10:43:00,05:41:00
OSS-K20,2022-06-06 13:54:00,2022-06-06 19:56:00,06:02:00
OSS-K14,2022-06-06 22:27:00,2022-06-07 00:30:00,02:03:00
K27-K28,2022-06-08 20:20:00,2022-06-08 23:06:00,02:46:00
K05-K06,2022-06-10 21:00:00,2022-06-11 00:07:00,03:07:00
K06-K07,2022-06-11 01:20:00,2022-06-11 04:58:00,03:38:00
K07-K14,2022-06-11 05:43:00,2022-06-11 07:57:00,02:14:00
K27-K25,2022-06-12 10:50:00,2022-06-12 16:09:00,05:19:00
K10-K09,2022-06-16 06:28:00,2022-06-16 09:06:00,02:38:00
K09-K01,2022-06-17 07:04:00,2022-06-17 09:11:00,02:07:00
K17-K16,2022-06-17 21:23:00,2022-06-17 23:27:00,02:04:00
OSS-K13,2022-06-25 13:16:00,2022-06-25 17:05:00,03:49:00
K01-K02,2022-09-25 14:54:00,2022-09-25 16:50:00,01:56:00
K02-K03,2022-09-25 18:45:00,2022-09-25 21:20:00,02:35:00
K03-K04,2022-09-25 23:21:00,2022-09-26 01:25:00,02:04:00
K12-K04,2022-09-26 20:51:00,2022-09-26 23:07:00,02:16:00
K14-K08,2022-09-27 07:23:00,2022-09-27 11:53:00,04:30:00
K08-K15,2022-09-27 13:41:00,2022-09-27 15:15:00,01:34:00
K15-K30,2022-09-27 16:14:00,2022-09-27 17:43:00,01:29:00
K25-K33,2022-09-30 11:44:00,2022-09-30 14:05:00,02:21:00
K36-K35,2022-10-04 18:42:00,2022-10-04 21:27:00,02:45:00
K37-K36,2022-10-08 03:46:00,2022-10-08 08:16:00,04:30:00
K35-K34,2022-10-08 12:24:00,2022-10-08 14:46:00,02:22:00
K24-K23,2022-10-10 20:02:00,2022-10-10 23:03:00,03:01:00
K33-K34,2022-10-11 03:04:00,2022-10-11 05:11:00,02:07:00
K16-K22,2022-10-14 23:29:00,2022-10-15 00:42:00,01:13:00
K31-K22,2022-10-15 01:50:00,2022-10-15 03:11:00,01:21:00
K32-K31,2022-10-15 04:26:00,2022-10-15 06:28:00,02:02:00
K23-K32,2022-10-15 07:49:00,2022-10-15 09:34:00,01:45:00
OSS-K26,2022-10-15 13:14:00,2022-10-15 18:51:00,05:37:00
K26-K24,2022-10-15 20:01:00,2022-10-16 00:11:00,04:10:00
K38-K37,2022-10-16 20:37:00,2022-10-16 22:34:00,01:57:00
K29-K38,2022-10-16 23:42:00,2022-10-17 01:04:00,01:22:00


==> Data/southfork_intervals_inc.csv <==
Cable,Start UTC,End UTC,Duration [h]
Z01-A08,2023-08-11 11:37:00,2023-08-11 21:20:00,09:43:00
A14-A10,2023-08-23 11:52:00,2023-08-24 01:01:00,12:12:00
A13-A14,2023-08-26 02:33:00,2023-08-26 13:07:00,09:24:00
Z01-A13,2023-08-29 09:58:00,2023-08-29 20:13:00,10:04:00
A14-A11,2023-08-30 00:37:00,2023-08-30 16:31:00,15:42:00
A11-A15,2023-08-30 18:24:00,2023-08-30 22:52:00,04:28:00
A10-A04,2023-08-31 02:11:00,2023-08-31 08:56:00,06:34:00
A08-A02,2023-09-05 20:10:00,2023-09-06 09:09:00,12:24:00
A01-A07,2023-09-06 19:22:00,2023-09-07 07:53:00,11:45:00
A07-A12,2023-09-07 09:48:00,2023-09-07 18:27:00,07:37:00
A02-A01,2023-09-07 20:44:00,2023-09-08 02:24:00,05:40:00


==> title.txt <==
Manuscript title

"Tiny Machine-Learning Operations within Cyber-Physical Systems: a Field Study"


Authors’ names and affiliations

Damian A. Tamburri, JADS/NXP Semiconductors
Willem-Jan van den Heuvel, JADS/Tilburg University 
Jaymon Veldkamp, JADS/Tilburg University 


Address for correspondence including email addresses

d.a.tamburri@tue.nl
w.j.a.m.v.d.heuvel@jads.nl
j.veldkamp@jads.nl


Acknowledgments

N.a.
